A differential Least Squares Deconvolution method for high precision spectroscopy of stars and exoplanets I. Application to obliquity measurements of HARPS observations of HD189733b

High precision measurements of stellar spectroscopic line profiles and their changes over time contain very valuable information about the physics of the stellar photosphere (stellar activity) and can be used to characterize extrasolar planets via the Rossiter-McLaughlin effect or from reflected light from the planet. In this paper we present a new method for measuring small changes in the mean line profile of a spectrum by performing what we call differential Least Squares Deconvolution (dLSD). The method consists in finding the convolution function (or kernel) required to transform a high signal-to-noise ratio template of the star into each observed spectrum. Compared to similar techniques, the method presented here does not require any assumptions on the template spectrum (eg. no line-list or cross-correlation mask required). We show that our implementation of dLSD is able to perform -at least- as good as other techniques by applying it to star-planet obliquity measurements of exoplanet HD183799 during its transit. Among other things, the method should enable model independent detection of light reflected by an exoplanet.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> mnrascomments.txt <==

1. In reading this paper I am left wondering why the authors choose to carry out the fit on the kernel rather than fitting the spectra directly. Equation 14 is, after all, a forward model for the observed spectrum in terms of the template. Why not simply compare this model directly to the observed spectrum rather than going through the additional, and computationally expensive, step of deconvolving the forward model and the observed spectrum with the observed template and then comparing the two kernels (which should be the same if the model and observed spectra are the same).  What is gained by performing this deconvolution?  I note that methods have already been presented (e.g. Cegla et al. 2016, A&A, 588, A127) where observed out of transit and in transit spectra are differenced to isolate the spectrum that is behind the planet, and to enable measurement of the obliquity and vsini in addition to many other detailed properties of the stellar surface. The novelty in this paper is its use of deconvolution. If the deconvolution does not actually benefit the analysis in some way, and the method falls back to fitting equation 14 as-is directly to the observed spectra, then I think the paper would not be improving on current knowledge and would not warrant publication (though I think it could be novel if the authors followed the suggested change in comment 2).

2. Another significant concern is that equation 14 is a bad model for the in transit spectra. The spectrum blocked by the planet (i.e., the second term on the right hand side of equation 14) is not equal to the full spectrum of the star simply doppler shifted to the projected rotation velocity at the position of the star blocked by the planet and scaled by the flux blocked by the planet. In particular the spectrum blocked by the planet has a much narrower doppler broadening, coming only from the rotational broadening of the region blocked by the planet, than the integrated spectrum of the photosphere which is broadened by the full rotation velocity of the star. I think this is a basic problem which invalidates the method of trying to forward model the in transit spectrum purely in terms of the out of transit spectrum.  Now if the authors used an analytic model for the rotational broadening function and deconvolved the template spectrum with that broadening function to obtain an intrinsic unbroadened stellar spectrum, and convolved it with the broadening kernel restricted to the region of the star blocked by the planet (see the appendix in Hartman et al. 2015, AJ, 150, 197 for the appropriate analytic broadening function for the portion of the star blocked by a planet), then perhaps this could be used as the second term on the right hand side of equation 14. Note that the deconvolution process to determine the intrinsic stellar spectrum may not perform very well, so this technique might not work in practice. Nonetheless I think this is the deconvolution that the authors should be performing, not the deconvolution of the in transit spectrum and the model spectrum from equation 14 with the out of transit template. I can believe that the bad model currently being used by the authors still picks up the velocity track of the planet and thus allows a measure of lambda and vsini that are in apparent agreement with other analyses (as demonstrated in section 3), but I am very doubtful that the errors that come from using this bad model are accurate, I assume the results are likely biased at some level, and I cannot see how this would be an improvement over existing methods for doppler tomography or for modeling the anomalous RVs.

3. One thing that I think is lost in this process of performing the fits on the kernel is a proper treatment of the errors. The authors assume that the uncertainties in the kernel are Gaussian with the same standard deviation at all points, and they estimate this standard deviation based on the scatter in the wings of the kernel. I am highly skeptical of the assumptions being made here, and doubt that the resulting errors are reliable. This matters because these uncertainties then propagate into the uncertainties in the physical parameters (lambda, vsini) which the authors are measuring. The authors might perform the deconvolution on simulated spectra with Poisson noise included to characterize the noise in the kernel, and determine whether or not the assumptions that have been made are valid. Of course if they match the spectra rather than the kernels then this is not needed.

4. The analysis which the authors carry out in section 2.2 assumes that all of the parameters other than vsini and lambda are known with absolute certainty. This assumption is particularly problematic for the transit impact parameter which is strongly correlated with lambda, and often has a fairly high uncertainty, and is thus often the dominant source of uncertainty for lambda. The authors should account for the uncertainties in all of the transit parameters which go into the analysis. This can be done in a straightforward manner by adding additional terms for these parameters into equation 24 and varying them in the MCMC.

5. There needs to be a better comparison of the strengths (if any) and weaknesses of this method compared to existing techniques. The authors demonstrate that they measure parameters in rough agreement with published analyses for HD 189733, but this does not demonstrate that there is any improvement. Can the authors demonstrate that this technique leads to more accurate results on mock data than when applying other published methods?  If not, why should anyone use this technique?

6. I think the value of this paper would be significantly increased if the authors made their code for carrying out this analysis public and included a link to that code in the paper.

7. Figure 1 could probably be eliminated without loss of clarity.


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
